Ultra Diffuse Galaxies in the IC1459 Group from the VEGAS Survey

Using deep g,r,i imaging from the VEGAS survey, we have searched for ultra diffuse galaxies (UDGs) in the IC 1459 group. Assuming they are group members, we identify 9 galaxies with physical sizes and surface brightnesses that match the UDG criteria within our measurement uncertainties. They have mean colours of g--i = 0.6 and stellar masses of $\sim$10$^8$ M$_{\odot}$. Several galaxies appear to have associated systems of compact objects, e.g. globular clusters. Two UDGs contain a central bright nucleus, with a third UDG revealing a remarkable double nucleus. This appears to be the first reported detection of a double nucleus in a UDG - its origin is currently unclear.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
